Linear Response Theory: A Modern Analytic-Algebraic Approach

Linear response theory is a tool with which one can study systems that are driven out of equilibrium by external perturbations. This monograph presents a thoroughly modern framework to make linear response theory rigorous for a wide array of systems, that is suitable for novel applications such as periodic and random light conductors not yet covered in the literature. Our analytic-algebraic approach, based on von Neumann algebras and associated non-commutative $L^p$-spaces, can deal with discrete and continuous models alike, and include effects of disorder. First, we explain the mathematical setting, give a complete list of our hypotheses and state the main results, which include Kubo and Kubo-Streda formulas. To make our book accessible to a wide audience, we spend Chapters 3 and 4 explaining the mathematical underpinnings such as non-commutative $L^p$- and Sobolev spaces, and generalized commutators. Furthermore, we show how to construct a von Neumann algebras from a topological dynamical system and a 2-cocycle, a procedure which applies to discrete and continuous quantum systems. We dedicate Chapters 5 and 6 to the proofs of our main results. We close the book by sketching a novel application, linear response theory for periodic and random light conductors. This monograph is aimed at advanced students in mathematical physics and researchers.

==> metadata.txt <==
1. Title
Linear Response Theory


2. Subtitle
A Modern Analytic-Algebraic Approach


3. Names and Affiliations
Giuseppe De Nittis
Facultad de Matemáticas
Pontificia Universidad Católica de Chile
Santiago
Chile
gidenittis@mat.uc.cl

Max Lein
Advanced Institute of Materials Research
Tohoku University
Sendai
Japan
maximilian.lein.d2@tohoku.ac.jp


4. For the webpage and promotional activities, please provide a descriptive text of ca. 150-250 words (max. 1000 character). 

Linear response theory is a tool with which one can study systems that are driven out of equilibrium by external perturbations. This monograph presents a modern framework to make linear response theory rigorous for a wide array of systems, that is suitable for novel applications such as periodic and random light conductors not yet covered in the literature. Our analytic-algebraic approach, based on von Neumann algebras and associated non-commutative $L^p$-spaces, can deal with discrete and continuous models alike, and include effects of disorder. 
First, we explain the mathematical setting, give a complete list of our hypotheses and state the main results, which include Kubo and Kubo-Streda formulas. To make our book accessible to a wide audience, we spend Chapters 3 and 4 explaining the mathematical underpinnings such as non-commutative $L^p$- and Sobolev spaces, and generalized commutators. Furthermore, we show how to construct a von Neumann algebras from a topological dynamical system and a 2-cocycle, a procedure which applies to discrete and continuous quantum systems. We dedicate Chapters 5 and 6 to the proofs of our main results. We close the book by sketching a novel application, linear response theory for periodic and random light conductors. 
This monograph is aimed at advanced students in mathematical physics and researchers. 


5. Colour
The book contains no color figures. 


6. Proofs: should be we send the proofs to you (max.lein@me.com)?
Yes, please send them to max.lein@me.com. 


7. Free copies: according to the contract you are entitled to a total of 10 free copies. Could you please provide us with the address(es) to where we should send them to?
Please send 5 books to Giuseppe De Nittis and the other 5 to Max Lein. Our addresses are: 

Giuseppe De Nittis
Facultad de Matemáticas
Pontificia Universidad Católica de Chile 
Avenida Vicuña Mackenna 4860, Macul 
Santiago 6904441, Chile
Chile

Max Lein
AIMR, Tohoku University
2-1-1 Katahira, Aoba-ku
Sendai Miyagi 980-8577
Japan

Please send electronic copies of our book to gidenittis@mat.uc.cl and max.lein@me.com. 


8. Copyright figures/images, Rights and Permissions
We have not included any figures or images. All of the text is our own, the copyright is ours. 
